AlphaPO: Reward Shape Matters for LLM Alignment

Reinforcement Learning with Human Feedback (RLHF) and its variants have made huge strides toward the effective alignment of large language models (LLMs) to follow instructions and reflect human values. More recently, Direct Alignment Algorithms (DAAs) have emerged in which the reward modeling stage of RLHF is skipped by characterizing the reward directly as a function of the policy being learned. Some popular examples of DAAs include Direct Preference Optimization (DPO) and Simple Preference Optimization (SimPO). These methods often suffer from likelihood displacement, a phenomenon by which the probabilities of preferred responses are often reduced undesirably. In this paper, we argue that, for DAAs the reward (function) shape matters. We introduce \textbf{AlphaPO}, a new DAA method that leverages an $\alpha$-parameter to help change the shape of the reward function beyond the standard log reward. AlphaPO helps maintain fine-grained control over likelihood displacement and over-optimization. Compared to SimPO, one of the best performing DAAs, AlphaPO leads to about 7\% to 10\% relative improvement in alignment performance for the instruct versions of Mistral-7B and Llama3-8B while achieving 15\% to 50\% relative improvement over DPO on the same models. The analysis and results presented highlight the importance of the reward shape and how one can systematically change it to affect training dynamics, as well as improve alignment performance.

==> figures/llama_rm_1_kde.csv <==
x,y
-16.160605913634875,9.398575836228004e-06
-16.006445198344867,2.4447266504209416e-05
-15.852284483054857,5.838566129483866e-05
-15.69812376776485,0.00012820078073840223
-15.543963052474842,0.00025924736839208885
-15.389802337184832,0.000483810889765728
-15.235641621894825,0.0008353875467310636
-15.081480906604817,0.0013388635581660694
-14.92732019131481,0.001999585816347818
-14.7731594760248,0.0027965303711652277
-14.618998760734792,0.003684361165365693
-14.464838045444784,0.004605605195253688
-14.310677330154775,0.005509384696337948
-14.156516614864767,0.006370109966471451
-14.00235589957476,0.007199561563247087
-13.848195184284751,0.008047641890208615
-13.694034468994742,0.008989171904273483
-13.539873753704734,0.010097058431386472
-13.385713038414726,0.011407828351839674
-13.231552323124717,0.012893076595911188
-13.07739160783471,0.014454290831901244
-12.923230892544701,0.015952340730994496
-12.769070177254694,0.017266031247500417
-12.614909461964684,0.018354845373281664
-12.460748746674676,0.019292281744129766
-12.306588031384667,0.020246606063069852
-12.15242731609466,0.021412586316751837
-11.998266600804651,0.02292659105117122
-11.844105885514644,0.024809971051624018
-11.689945170224636,0.026971211578534958
-11.535784454934626,0.029262241005931514
-11.381623739644619,0.03155096269966528
-11.22746302435461,0.03376462322694535
-11.073302309064601,0.03588312123855277
-10.919141593774594,0.03789867698571151
-10.764980878484586,0.03977916113341848
-10.610820163194578,0.04146278154211565
-10.456659447904569,0.04288405898669881
-10.30249873261456,0.04400989050027196
-10.148338017324551,0.044863870359072
-9.994177302034544,0.04553060560098321
-9.840016586744536,0.046143913857307976
-9.685855871454528,0.04686477346028321
-9.531695156164519,0.04785044224441341
-9.377534440874511,0.04921489699835717
-9.223373725584501,0.05098800064319845
-9.069213010294494,0.0530920061888546
-8.915052295004486,0.055357187405869666
-8.760891579714478,0.05758395568818588
-8.60673086442447,0.05963038991827881
-8.452570149134461,0.061480311064169325
-8.298409433844453,0.06324904540574275
-8.144248718554445,0.06511662816447832
-7.990088003264436,0.06722189912613875
-7.835927287974428,0.06957522468388856
-7.68176657268442,0.07203548033556204
-7.527605857394411,0.07435847471242078
-7.373445142104403,0.07628651858068614
-7.219284426814395,0.07763462069849335
-7.065123711524386,0.078340669036445
-6.910962996234378,0.0784712973812766
-6.75680228094437,0.0781949600335355
-6.602641565654363,0.07774001830294835
-6.448480850364353,0.07735064694363929
-6.294320135074345,0.07724597257783516
-6.140159419784338,0.07758481918755937
-5.985998704494328,0.07843904361848442
-5.83183798920432,0.0797781728957912
-5.677677273914313,0.081466650076961
-5.523516558624305,0.0832769989194845
-5.369355843334295,0.08492737578206978
-5.215195128044288,0.08614986501520526
-5.06103441275428,0.08677744511383102
-4.90687369746427,0.08681238713854382
-4.752712982174263,0.08643276849894327
-4.598552266884255,0.08592247789885221
-4.444391551594245,0.085557198782646
-4.290230836304238,0.08550691312730511
-4.13607012101423,0.08580096410116339
-3.981909405724222,0.08635744379870003
-3.8277486904342126,0.08704074497177376
-3.673587975144205,0.08770598163677128
-3.519427259854197,0.08821317839263289
-3.3652665445641876,0.08842262312781696
-3.21110582927418,0.08819358517027218
-3.056945113984172,0.08739954866399326
-2.9027843986941626,0.08595788659527878
-2.748623683404155,0.08386321409833425
-2.594462968114147,0.08121241299809545
-2.4403022528241394,0.0782097827264558
-2.28614153753413,0.07514222331604231
-2.131980822244122,0.07232233981625472
-1.9778201069541144,0.0700128677005786
-1.8236593916641048,0.0683587987935561
-1.669498676374097,0.06735216804405862
-1.5153379610840894,0.0668389656288026
-1.3611772457940816,0.06656068779422414
-1.207016530504072,0.06621558922989677
-1.0528558152140644,0.06552587303129667
-0.8986950999240566,0.06429884873561584
-0.7445343846340471,0.062468660416877916
-0.5903736693440393,0.06010490725532107
-0.4362129540540316,0.05738198597602236
-0.2820522387640221,0.05451876811072728
-0.1278915234740161,0.05171372965429512
0.026269191815995185,0.04910374533098479
0.18042990710600293,0.04676019390990834
0.3345906223960107,0.04471221210175842
0.4887513376860184,0.042971274107284
0.6429120529760262,0.04153593399188008
0.7970727682660339,0.040376326942807635
0.9512334835560416,0.03941740625849052
1.105394198846053,0.038542289306275665
1.2595549141360607,0.03762171935089501
1.4137156294260684,0.03655593840037027
1.5678763447160762,0.03530661209969984
1.722037060006084,0.03390394788294757
1.8761977752960917,0.032429842102356735
2.030358490586103,0.030988736024365186
2.1845192058761107,0.029677455361342708
2.3386799211661184,0.028558862847127428
2.492840636456126,0.027641426396261666
2.647001351746134,0.026870321610720435
2.8011620670361417,0.02613802802365769
2.9553227823261494,0.02531611337077788
3.1094834976161607,0.0242977910260963
3.2636442129061685,0.02303346103769011
3.417804928196176,0.021545469825284016
3.571965643486184,0.019919761457450755
3.7261263587761917,0.018281494561425995
3.8802870740661994,0.016763856563463173
4.034447789356207,0.01547675706433773
4.1886085046462185,0.014480371019726814
4.342769219936226,0.013769652224136493
4.496929935226234,0.013276766876922098
4.651090650516242,0.012894563823525789
4.8052513658062495,0.012515361429968803
4.959412081096257,0.0120702929708937
5.113572796386265,0.01155152925982035
5.267733511676276,0.011006004323252248
5.421894226966284,0.010502585420138336
5.576054942256292,0.01008844292537864
5.7302156575462995,0.009757014485892728
5.884376372836307,0.009444776471071939
6.038537088126315,0.009058954196388688
6.192697803416326,0.00852175301956754
6.346858518706334,0.0078085994939682485
6.501019233996342,0.006962687661043425
6.6551799492863495,0.006081588761475646
6.809340664576357,0.005284545037114775
6.963501379866365,0.004674536213451891
7.117662095156373,0.004307422887317107
7.271822810446384,0.004176074735522318
7.425983525736392,0.004213511133100162
7.5801442410263995,0.004314794638708865
7.734304956316407,0.0043711952684690565
7.888465671606415,0.0043041725671347526
8.042626386896423,0.004085906157995977
8.19678710218643,0.0037395561293103712
8.350947817476442,0.00332231308296258
8.50510853276645,0.002901074812759221
8.659269248056457,0.002530979434184813
8.813429963346465,0.0022429932346408757
8.967590678636473,0.0020421318948285155
9.12175139392648,0.0019144468824280872
9.275912109216488,0.001838278988492873
9.4300728245065,0.0017937344479024015
9.584233539796507,0.00176566645414773
9.738394255086515,0.0017403242003803982
9.892554970376523,0.0017012563199312748
10.04671568566653,0.0016310685967627324
10.200876400956538,0.0015203961004206339
10.35503711624655,0.0013779877034024992
10.509197831536557,0.001232794491562059
10.663358546826565,0.0011234974081017395
10.817519262116573,0.0010796633437627277
10.97167997740658,0.0011050453474095855
11.125840692696588,0.0011730326627622742
11.280001407986596,0.0012375301585675464
11.434162123276607,0.0012539693178093285
11.588322838566615,0.0011996953525348932
11.742483553856623,0.0010835258489923802
11.89664426914663,0.0009402745060093137
12.050804984436638,0.0008138492495663376
12.204965699726646,0.0007377249195419022
12.359126415016654,0.0007217463277352659
12.513287130306665,0.0007501587693385359
12.667447845596673,0.0007902859552869528
12.82160856088668,0.000807004607469753
12.975769276176688,0.0007764611251296815
13.129929991466696,0.0006935677469938139
13.284090706756704,0.0005710759048906749
13.438251422046712,0.0004319743000914379
13.592412137336723,0.0002996561938517216
13.74657285262673,0.00019043013720192
13.900733567916738,0.00011078063191411962
14.054894283206746,5.8955641587584744e-05
14.209054998496754,2.86853194532511e-05
14.363215713786762,1.2753231090586762e-05
14.517376429076771,5.178142887300582e-06


==> figures/llama_rm_2_kde.csv <==
x,y
-15.622943632051713,5.917496288454609e-06
-15.468559462382853,1.6634638635594834e-05
-15.31417529271399,4.1424826627398464e-05
-15.15979112304513,9.146970836482069e-05
-15.005406953376268,0.00017925833139294855
-14.851022783707407,0.00031209426100374646
-14.696638614038545,0.0004831671190387719
-14.542254444369684,0.0006656912764965414
-14.387870274700822,0.000816781727663371
-14.233486105031961,0.0008929209891067713
-14.079101935363099,0.0008700813327114842
-13.924717765694238,0.0007562032225726215
-13.770333596025376,0.0005877994701234748
-13.615949426356515,0.00041348418966601546
-13.461565256687653,0.00027574176478185853
-13.307181087018792,0.00020116072665829693
-13.15279691734993,0.00020086111103222447
-12.99841274768107,0.00027539763959538905
-12.844028578012207,0.00041788078086774094
-12.689644408343346,0.0006138340493541961
-12.535260238674484,0.0008406607939767277
-12.380876069005623,0.0010701403133785538
-12.22649189933676,0.001275167892961304
-12.0721077296679,0.0014389083273129851
-11.91772355999904,0.0015610771453011402
-11.763339390330177,0.0016544526785406402
-11.608955220661315,0.00173016494806451
-11.454571050992454,0.0017823649268948864
-11.300186881323594,0.0017890400023634421
-11.145802711654731,0.0017340823217584062
-10.991418541985869,0.0016343774673653686
-10.837034372317008,0.001547857277324046
-10.682650202648148,0.0015536433501977343
-10.528266032979285,0.0017166467699985363
-10.373881863310423,0.0020556991688859536
-10.219497693641562,0.0025274174305996906
-10.065113523972702,0.003032022013525573
-9.91072935430384,0.0034451656704398642
-9.756345184634977,0.0036708620249961896
-9.601961014966117,0.0036930111646320063
-9.447576845297256,0.0035935778258105082
-9.293192675628394,0.003519981367933698
-9.138808505959531,0.003615833047362452
-8.98442433629067,0.003953644404759962
-8.83004016662181,0.004507518158092162
-8.675655996952948,0.005179126567099689
-8.521271827284085,0.005856783423552939
-8.366887657615225,0.006466290982801368
-8.212503487946364,0.006981205817229406
-8.058119318277502,0.007396354549705914
-7.903735148608641,0.0076999722166836045
-7.74935097893978,0.00787355897235378
-7.594966809270918,0.00791255930108551
-7.440582639602056,0.007839735952289536
-7.286198469933195,0.007699674120998955
-7.131814300264333,0.007548303911137407
-6.977430130595472,0.00744945244336569
-6.82304596092661,0.007470461791858905
-6.668661791257749,0.0076664561545642124
-6.514277621588887,0.008062554390455178
-6.359893451920026,0.008653446320889647
-6.205509282251164,0.009422557980740232
-6.051125112582303,0.010360328168776854
-5.896740942913441,0.011460587262542066
-5.74235677324458,0.012693735483097768
-5.58797260357572,0.013975034509554798
-5.433588433906857,0.015154398959860507
-5.279204264237997,0.016048209228940322
-5.1248200945691345,0.016511008429672416
-4.970435924900274,0.016513354321980585
-4.8160517552314115,0.016178686046076456
-4.661667585562551,0.015756671487763562
-4.5072834158936885,0.015553913367985553
-4.352899246224828,0.015862381797310216
-4.198515076555966,0.016905829018273845
-4.044130906887105,0.018795570321185232
-3.8897467372182426,0.02148779696862852
-3.735362567549382,0.024762640952387123
-3.5809783978805196,0.02826016270685437
-3.426594228211659,0.03158173667983577
-3.2722100585427967,0.03441608339786826
-3.117825888873936,0.03662460774086139
-2.9634417192050737,0.03824596674359106
-2.809057549536213,0.03943360284163787
-2.6546733798673507,0.040377282700392175
-2.50028921019849,0.04125403036286973
-2.345905040529628,0.04221798928999107
-2.191520870860767,0.043407350773361705
-2.037136701191905,0.04494199303158966
-1.8827525315230442,0.04690297654901477
-1.7283683618541819,0.049305838237136065
-1.5739841921853213,0.05208919126060755
-1.419600022516459,0.05513254252141092
-1.2652158528475983,0.05829628499683389
-1.110831683178736,0.06145961067433835
-0.9564475135098753,0.06453850150822224
-0.8020633438410147,0.06749309611511835
-0.6476791741721524,0.07034989397529982
-0.4932950045032918,0.07324241233310438
-0.3389108348344294,0.07642867505021289
-0.18452666516556882,0.08022466716530831
-0.030142495496706445,0.08483800088120126
0.12424167417215415,0.09018026060724729
0.2786258438410165,0.09580340176352883
0.4330100135098771,0.10105675330603163
0.5873941831787395,0.10539466806238641
0.7417783528476019,0.10861609974610074
0.8961625225164607,0.11085022501646759
1.050546692185323,0.11231618046881792
1.2049308618541854,0.11308120547495973
1.3593150315230478,0.11302727404712277
1.5136992011919066,0.11203357977398884
1.668083370860769,0.11019386386835782
1.8224675405296313,0.1078790095160508
1.9768517101984937,0.10560474156193164
2.1312358798673525,0.10381570830281187
2.285620049536215,0.10272723295324393
2.4400042192050773,0.10228710758322422
2.5943883888739396,0.10223420152446064
2.7487725585427984,0.10220786183379141
2.903156728211661,0.1018808370058788
3.057540897880523,0.10109078230078701
3.2119250675493856,0.0999194518865989
3.3663092372182444,0.09866153290047076
3.5206934068871067,0.09767836211089796
3.675077576555969,0.09721771055274303
3.8294617462248315,0.09731576162075108
3.9838459158936903,0.09782987197292817
4.138230085562553,0.09853468423832568
4.292614255231415,0.09917144250495541
4.446998424900274,0.09942414052646502
4.601382594569136,0.09890912964633962
4.755766764237999,0.09726374351931723
4.910150933906861,0.09430034601697584
5.06453510357572,0.09010327907530055
5.218919273244582,0.08499474625722461
5.3733034429134445,0.07941438082081066
5.527687612582307,0.07380747075150011
5.682071782251166,0.06856387496926834
5.836455951920028,0.06397884259541597
5.9908401215888905,0.060201905569121715
6.145224291257753,0.05719431881811864
6.299608460926612,0.05475239427459934
6.453992630595474,0.05261449996959591
6.608376800264336,0.05058732748399274
6.762760969933199,0.04860138531047004
6.917145139602058,0.046675667931055626
7.07152930927092,0.04485304426705601
7.225913478939782,0.04316286257691608
7.380297648608645,0.04160040595944489
7.5346818182775035,0.04009156293368244
7.689065987946366,0.03846451814703553
7.843450157615228,0.036488869181379696
7.997834327284091,0.033993482048758336
8.15221849695295,0.030987953456095063
8.306602666621812,0.02769250211352151
8.460986836290674,0.024450946724094445
8.615371005959537,0.021587455998451327
8.769755175628395,0.019295302659620858
8.924139345297258,0.017608809784245838
9.07852351496612,0.016449988080425387
9.232907684634979,0.015699751458852485
9.387291854303841,0.015240899232759939
9.541676023972704,0.014955842192985676
9.696060193641566,0.014708614857745784
9.850444363310425,0.014354537757409445
10.004828532979287,0.013785470785329393
10.15921270264815,0.012972026161202856
10.313596872317012,0.011961763031316972
10.46798104198587,0.01083874039328509
10.622365211654733,0.009688489670974893
10.776749381323596,0.008596137122757386
10.931133550992458,0.00765685634112736
11.085517720661317,0.006959848792891664
11.239901890330179,0.0065418276833023
11.394286059999041,0.00635015024930853
11.548670229667904,0.006256282288137077
11.703054399336763,0.006115720627869437
11.857438569005625,0.0058291847477279415
12.011822738674487,0.005364714847439764
12.16620690834335,0.00474190187954897
12.320591078012209,0.004009065773249719
12.474975247681071,0.003232883617067749
12.629359417349933,0.0024915654765546454
12.783743587018796,0.0018572477880928811
12.938127756687654,0.0013730533312045939
13.092511926356517,0.0010429945940126565
13.24689609602538,0.000841130609832094
13.401280265694242,0.0007283621527473938
13.5556644353631,0.0006639552502448853
13.710048605031963,0.0006111815654937418
13.864432774700825,0.0005432106208924655
14.018816944369684,0.000449831740040556
14.173201114038546,0.00033890692255243227
14.327585283707409,0.00022899320821360766
14.481969453376271,0.0001376322363433494
14.63635362304513,7.324984808157121e-05
14.790737792713992,3.443601021676754e-05
14.945121962382855,1.4281107263493539e-05
15.099506132051713,5.220888881838375e-06


==> figures/llama_rm_3_kde.csv <==
x,y
-13.629456748890886,5.3164871901938005e-06
-13.490304967339803,1.3454019417624313e-05
-13.35115318578872,3.0588201665559244e-05
-13.212001404237636,6.248061848799657e-05
-13.072849622686553,0.00011467334196844067
-12.933697841135471,0.00018914468122472068
-12.794546059584388,0.000280515880897438
-12.655394278033304,0.00037452718585629724
-12.51624249648222,0.00045150623499996335
-12.377090714931137,0.0004949903410857387
-12.237938933380054,0.0005016847349957447
-12.09878715182897,0.0004866176840863496
-11.959635370277887,0.0004790713961084301
-11.820483588726804,0.0005099349036427305
-11.68133180717572,0.0005963442793757715
-11.542180025624639,0.0007317802030756318
-11.403028244073555,0.0008879003936596205
-11.263876462522472,0.0010287208804750498
-11.124724680971388,0.0011305088215730896
-10.985572899420305,0.0011961018356269908
-10.846421117869221,0.001254472416736777
-10.707269336318138,0.001345089531294154
-10.568117554767056,0.0014961582679861227
-10.428965773215971,0.0017092304304572772
-10.28981399166489,0.0019582847602018596
-10.150662210113806,0.0022034205557966246
-10.011510428562723,0.0024128384516044626
-9.87235864701164,0.0025835862941082934
-9.733206865460556,0.0027513644939063564
-9.594055083909472,0.0029829037058806836
-9.454903302358389,0.0033513913690669038
-9.315751520807307,0.0039038705119358763
-9.176599739256222,0.004634925047372094
-9.03744795770514,0.005479820520598377
-8.898296176154055,0.006332425077446824
-8.759144394602973,0.0070815466387993495
-8.61999261305189,0.007648963651867673
-8.480840831500807,0.008009967878098956
-8.341689049949723,0.008186773437495838
-8.20253726839864,0.008222584398720085
-8.063385486847558,0.008156929696032534
-7.924233705296474,0.008019754606688636
-7.78508192374539,0.007844396734744578
-7.645930142194307,0.007682907307168813
-7.506778360643224,0.007605549495283986
-7.367626579092141,0.007679892192168625
-7.2284747975410575,0.007941105303921538
-7.089323015989974,0.008371664356045758
-6.950171234438891,0.008903249943706702
-6.811019452887808,0.00944138479216577
-6.671867671336725,0.00990102969348185
-6.532715889785641,0.01023502602136638
-6.393564108234558,0.010441430139739484
-6.254412326683475,0.010549349572925495
-6.115260545132392,0.010596612764337647
-5.976108763581308,0.010615215907040978
-5.836956982030225,0.010629970691629204
-5.6978052004791415,0.010662812885694414
-5.558653418928058,0.010732881679974727
-5.419501637376975,0.010852190304289631
-5.280349855825893,0.011026534711058118
-5.14119807427481,0.011269186496577452
-5.002046292723726,0.011622248444164674
-4.862894511172643,0.012170183552756054
-4.723742729621559,0.013032080995890313
-4.584590948070476,0.014331737834837984
-4.445439166519392,0.016157721225428575
-4.306287384968309,0.018530560518177967
-4.1671356034172256,0.02138854851256712
-4.027983821866144,0.024592116010995077
-3.8888320403150605,0.027939658590753286
-3.749680258763977,0.031191907594775272
-3.6105284772128936,0.03411071543719917
-3.47137669566181,0.036515419127325977
-3.3322249141107267,0.03834030518097461
-3.1930731325596433,0.03965754608843533
-3.05392135100856,0.04063722997665677
-2.9147695694574765,0.04145543877902545
-2.775617787906395,0.04220559078160361
-2.6364660063553114,0.042876839299858
-2.497314224804228,0.04341964232856318
-2.3581624432531445,0.043852112395276546
-2.219010661702061,0.04432675721440332
-2.0798588801509776,0.04510650373880452
-1.9407070985998942,0.04646612223561109
-1.8015553170488108,0.0485827096298307
-1.6624035354977273,0.051472598191911356
-1.5232517539466457,0.054989705755607514
-1.3840999723955623,0.05886648447434949
-1.2449481908444788,0.06277737036512472
-1.1057964092933954,0.06641959160472512
-0.966644627742312,0.06960499240328151
-0.8274928461912285,0.07233231113604774
-0.6883410646401451,0.0747924430078828
-0.5491892830890617,0.07728205260917714
-0.41003750153797824,0.08005544687556122
-0.2708857199868948,0.08318654774634741
-0.13173393843581316,0.08650974736000658
0.007417843115270273,0.08967062248903096
0.1465696246663537,0.09227401048100423
0.28572140621743713,0.0940786739229918
0.42487318776852057,0.09515362952507783
0.564024969319604,0.09590126619003511
0.7031767508706874,0.09690195671885166
0.8423285324217709,0.09864053604020143
0.9814803139728543,0.10126609707026944
1.120632095523936,0.10452864767068742
1.2597838770750194,0.10792015528814941
1.3989356586261028,0.11091264792686946
1.5380874401771862,0.11314180316542712
1.6772392217282697,0.11445720582682371
1.816391003279353,0.11487206254952795
1.9555427848304365,0.11449503839926271
2.09469456638152,0.11348982746312045
2.2338463479326034,0.1120467428500582
2.372998129483685,0.11033718850902209
2.5121499110347703,0.10846058721333661
2.651301692585852,0.10642663852729942
2.790453474136937,0.10419787344396662
2.9296052556880188,0.10176623632619547
3.0687570372391004,0.09920853784569339
3.2079088187901856,0.09668619692237201
3.3470606003412673,0.09439716346971526
3.4862123818923525,0.09251009146492697
3.625364163443434,0.09110525891589318
3.7645159449945194,0.0901375701368378
3.903667726545601,0.0894381408595563
4.042819508096686,0.08876809735534189
4.181971289647768,0.08791506236933283
4.3211230711988495,0.08678969452212734
4.460274852749935,0.0854663712759499
4.599426634301016,0.08413740364446944
4.738578415852102,0.08300200616846293
4.877730197403183,0.08215371161493526
5.0168819789542685,0.0815304521192194
5.15603376050535,0.08094860803127583
5.295185542056435,0.0801890324398287
5.434337323607517,0.07907891453035648
5.573489105158599,0.07753016356344031
5.712640886709684,0.07553143782490003
5.8517926682607655,0.07311755618712867
5.990944449811851,0.07034367360648129
6.130096231362932,0.06727763265486271
6.269248012914018,0.06400554138509724
6.408399794465099,0.06063590604194145
6.547551576016184,0.05729297622028594
6.686703357567266,0.054103368684970274
6.825855139118348,0.05118547915838361
6.965006920669433,0.048642059265842065
7.104158702220515,0.04654579595152204
7.2433104837716,0.044912536228724625
7.3824622653226815,0.043673876701472124
7.521614046873767,0.042670086915335886
7.660765828424848,0.04167477375419785
7.7999176099759335,0.040445196500382724
7.939069391527015,0.03878251835988657
8.078221173078097,0.03658561422838134
8.217372954629182,0.03388198717254892
8.356524736180264,0.03082017142563846
8.495676517731349,0.0276194035536764
8.63482829928243,0.02449524389751154
8.773980080833516,0.021597403409834983
8.913131862384597,0.018989730976534416
9.052283643935683,0.016674131992367284
9.191435425486764,0.014633153932750517
9.330587207037846,0.012861374665577154
9.469738988588931,0.011372773678071539
9.608890770140013,0.010190834378078936
9.748042551691098,0.009334056683661364
9.88719433324218,0.00880305825395586
10.026346114793265,0.008569146770788768
10.165497896344347,0.008566053800981223
10.304649677895432,0.008691879483742766
10.443801459446513,0.00882730354965786
10.582953240997595,0.00886583399013179
10.72210502254868,0.008740685611705816
10.861256804099762,0.008432645341208484
11.000408585650847,0.007956624220094563
11.139560367201929,0.007340478845164658
11.278712148753014,0.006613293362128463
11.417863930304096,0.0058083848994380325
11.55701571185518,0.004971125786420229
11.696167493406262,0.004158261454411513
11.835319274957344,0.0034256125242514333
11.97447105650843,0.002812718663125149
12.113622838059511,0.002334384468118639
12.252774619610596,0.0019813567711182496
12.391926401161678,0.0017259114594330664
12.531078182712763,0.0015290688108365936
12.670229964263845,0.0013500572084132584
12.80938174581493,0.001158228963944474
12.948533527366012,0.0009430001743961833
13.087685308917097,0.0007153744898733376
13.226837090468178,0.0004992426151605724
13.36598887201926,0.00031785867518666793
13.505140653570345,0.00018366860909265436
13.644292435121427,9.6010583327442e-05
13.783444216672512,4.5313988404374126e-05
13.922595998223594,1.928629508838383e-05
14.061747779774675,7.396736724827226e-06


==> figures/mistral_rm_1_kde.csv <==
x,y
-16.306574033883383,6.873901632679898e-06
-16.161539630354113,1.6408760507936743e-05
-16.01650522682484,3.6090378636298085e-05
-15.87147082329557,7.327406399980977e-05
-15.7264364197663,0.00013770140619870778
-15.581402016237028,0.00024048862747254652
-15.436367612707759,0.00039256440472914856
-15.291333209178488,0.0006037001790475794
-15.146298805649216,0.0008836169951106728
-15.001264402119947,0.001245761020966571
-14.856229998590676,0.0017122561800043247
-14.711195595061405,0.0023166051567975023
-14.566161191532133,0.0031008032958634926
-14.421126788002864,0.004106323242025578
-14.276092384473593,0.00536226580804901
-14.131057980944322,0.006875926505126935
-13.98602357741505,0.008629492198273633
-13.84098917388578,0.010582841855235456
-13.69595477035651,0.01267942978870535
-13.550920366827238,0.014851867080722088
-13.405885963297969,0.017025635976707303
-13.260851559768698,0.019121792369758965
-13.115817156239427,0.021061414799439692
-12.970782752710157,0.022775128150499542
-12.825748349180886,0.02421894888191063
-12.680713945651615,0.025392387335995307
-12.535679542122343,0.02634902511679864
-12.390645138593072,0.02718949038973636
-12.245610735063803,0.028035166095528623
-12.100576331534532,0.028993380472580363
-11.95554192800526,0.03013087553529577
-11.810507524475991,0.0314658564902867
-11.66547312094672,0.03297524003720174
-11.520438717417449,0.034605435745542985
-11.375404313888179,0.03627943755815527
-11.230369910358908,0.03790456708000411
-11.085335506829637,0.039390983171590455
-10.940301103300367,0.04068392780987398
-10.795266699771094,0.041798250727963615
-10.650232296241825,0.04283477208736645
-10.505197892712554,0.043962762602348646
-10.360163489183282,0.04536890942720008
-10.215129085654013,0.04719083725935296
-10.070094682124742,0.04946268258104959
-9.92506027859547,0.052096533079258274
-9.780025875066201,0.05490839582632521
-9.63499147153693,0.057677775344881964
-9.489957068007659,0.06021522417755273
-9.34492266447839,0.062409509200828064
-9.199888260949118,0.0642367801078713
-9.054853857419847,0.0657335558288208
-8.909819453890577,0.06695436554204058
-8.764785050361304,0.06794318030881676
-8.619750646832035,0.06873844520135916
-8.474716243302764,0.06940706594722278
-8.329681839773492,0.0700776319199801
-8.184647436244223,0.07093687824185767
-8.039613032714952,0.07217495083013459
-7.8945786291856805,0.07390236879421518
-7.749544225656411,0.07608755473167189
-7.60450982212714,0.07855679292248877
-7.459475418597869,0.08106058087175025
-7.3144410150685975,0.08336747218909409
-7.169406611539328,0.08532954774605851
-7.024372208010057,0.08688521914206612
-6.879337804480786,0.0880097876549619
-6.734303400951516,0.08866000293788989
-6.589268997422245,0.08876084657853353
-6.444234593892974,0.0882508796369642
-6.2992001903637025,0.08716002137892324
-6.154165786834433,0.08566882309167691
-6.009131383305162,0.08410506033145435
-5.864096979775891,0.08286526413457457
-5.719062576246621,0.08228704812383887
-5.57402817271735,0.08252459405141319
-5.428993769188079,0.08348354787815736
-5.2839593656588075,0.08485001454978863
-5.138924962129538,0.08620711539651399
-4.993890558600267,0.08718832517003128
-4.848856155070996,0.0875942371463108
-4.703821751541724,0.08741741531996484
-4.558787348012455,0.08677360974767181
-4.413752944483184,0.08579394685614583
-4.268718540953913,0.0845518157858422
-4.123684137424643,0.08306561555424437
-3.978649733895372,0.08135995624547515
-3.8336153303661007,0.07952873488294551
-3.6885809268368295,0.07775032593138634
-3.54354652330756,0.07624519077642922
-3.398512119778289,0.07520361114447399
-3.2534777162490176,0.07472103139588436
-3.108443312719748,0.07476407268819073
-2.963408909190477,0.07517139596538616
-2.8183745056612057,0.07568371516728038
-2.6733401021319345,0.07599509796640466
-2.528305698602665,0.07581600719539591
-2.383271295073394,0.07493502095767463
-2.2382368915441226,0.07326442141834084
-2.093202488014853,0.07085832366317815
-1.948168084485582,0.06789991188866823
-1.8031336809563108,0.06466270657718204
-1.6580992774270396,0.061456005921488324
-1.5130648738977701,0.05856589017587102
-1.368030470368499,0.05620235719872124
-1.2229960668392277,0.054462565159253
-1.0779616633099582,0.05331944654346165
-0.932927259780687,0.052640812708312355
-0.7878928562514158,0.052234285464009655
-0.6428584527221446,0.0519016882974523
-0.49782404919287515,0.05148168194149076
-0.35278964566360393,0.05086742843852151
-0.20775524213433272,0.05000256146628333
-0.06272083860506328,0.04887080486959221
0.08231356492420971,0.047492085700038204
0.22734796845347915,0.04592393531392945
0.3723823719827486,0.04425555892543101
0.5174167755120216,0.0425850031703649
0.662451179041291,0.040984931174895725
0.8074855825705605,0.03947523936557335
0.9525199860998335,0.03801909459983566
1.097554389629103,0.03654462722795941
1.2425887931583723,0.03497991032790119
1.3876231966876453,0.03328432414102315
1.5326576002169148,0.03146485053331188
1.6776920037461878,0.029574252220753647
1.8227264072754572,0.027694290954191174
1.9677608108047266,0.025911035847314894
2.1127952143339996,0.02429189715122909
2.257829617863269,0.022873607630648923
2.4028640213925385,0.021664741130097965
2.5478984249218115,0.02065748834771462
2.692932828451081,0.019837752263185005
2.8379672319803504,0.01918541729463699
2.9830016355096234,0.018666230567201337
3.128036039038893,0.018225201370222537
3.273070442568166,0.017791401253296472
3.4181048460974353,0.01729531594333046
3.5631392496267047,0.016689711813647742
3.7081736531559777,0.015961764516439977
3.853208056685247,0.01513036874376684
3.9982424602145166,0.014232730927829269
4.14327686374379,0.013310293145447133
4.288311267273059,0.012401581971612795
4.433345670802328,0.011541670853118342
4.578380074331601,0.010761706562880686
4.723414477860871,0.010082682770586878
4.86844888139014,0.009504647643671864
5.013483284919413,0.008999684728844813
5.158517688448683,0.008517586605992665
5.303552091977956,0.008005450467815976
5.448586495507225,0.0074318255269407215
5.593620899036495,0.006801172370116157
5.738655302565768,0.006149974942718673
5.883689706095037,0.00552813504720859
6.0287241096243065,0.004978711528924142
6.1737585131535795,0.004528251929263382
6.318792916682849,0.004190003146274846
6.463827320212118,0.003971746027353692
6.608861723741391,0.0038775803410177768
6.753896127270661,0.0039003230414130187
6.898930530799934,0.004011668899918093
7.043964934329203,0.004161644201868627
7.188999337858473,0.004292961803115746
7.334033741387746,0.004364093552412728
7.479068144917015,0.004366739032446459
7.6241025484462845,0.004325674871502
7.7691369519755575,0.004280223993781413
7.914171355504827,0.0042584252248121365
8.059205759034096,0.004259066151757778
8.20424016256337,0.004251000584754076
8.349274566092639,0.004188477280322266
8.494308969621908,0.004032814924848561
8.639343373151181,0.0037690624425512583
8.78437777668045,0.003410813417799447
8.929412180209724,0.002993357350982268
9.074446583738993,0.0025607283356760438
9.219480987268263,0.0021535591594582346
9.364515390797536,0.001802069268224697
9.509549794326805,0.0015242658571779832
9.654584197856074,0.0013265553988691325
9.799618601385347,0.0012042310491755515
9.944653004914617,0.0011418616503070685
10.089687408443886,0.0011156485503468888
10.23472181197316,0.0010991150729927769
10.379756215502429,0.0010705846863776917
10.524790619031698,0.0010186481505806452
10.669825022560971,0.0009426190637492386
10.81485942609024,0.0008483591410497185
10.959893829619514,0.0007428934356293937
11.104928233148783,0.0006313852314609921
11.249962636678053,0.0005174816160327449
11.394997040207326,0.0004052604244165756
11.540031443736595,0.0003002784791956531
11.685065847265864,0.00020865314344861686
11.830100250795137,0.0001350174336730003
11.975134654324407,8.094507947168404e-05
12.120169057853676,4.4800405671920635e-05
12.26520346138295,2.2836546382907556e-05
12.410237864912219,1.0704328615831952e-05
12.555272268441488,4.609276462318422e-06


==> figures/mistral_rm_2_kde.csv <==
x,y
-15.013081459411492,4.940043736345121e-06
-14.862876705972974,1.2534169064275421e-05
-14.712671952534457,2.8552634210484744e-05
-14.562467199095941,5.83964243564204e-05
-14.412262445657424,0.00010723219361543788
-14.262057692218907,0.00017680230980713496
-14.11185293878039,0.0002617825644562426
-13.961648185341872,0.00034822489077698674
-13.811443431903356,0.00041659645274761206
-13.661238678464839,0.0004495353879426114
-13.511033925026322,0.00044089503467079023
-13.360829171587804,0.0004008680841909493
-13.210624418149289,0.00035390327838576017
-13.060419664710771,0.00033045683479182667
-12.910214911272254,0.00035691726339654925
-12.760010157833737,0.0004480702440634488
-12.609805404395221,0.0006040027565745741
-12.459600650956704,0.0008107915983293432
-12.309395897518186,0.0010433952864346452
-12.159191144079669,0.0012699679709348875
-12.008986390641152,0.0014581194576340926
-11.858781637202636,0.0015836269634339664
-11.708576883764119,0.0016397763786530504
-11.558372130325601,0.0016424301449858628
-11.408167376887084,0.0016256834879077194
-11.257962623448567,0.0016277131720661396
-11.107757870010051,0.0016737675013638006
-10.957553116571534,0.0017675584481298722
-10.807348363133016,0.0018992280401495477
-10.6571436096945,0.002067940691253368
-10.506938856255982,0.002305331802256122
-10.356734102817466,0.002680588305990411
-10.206529349378949,0.0032754087326867577
-10.056324595940431,0.0041365404002387095
-9.906119842501916,0.005233118789556075
-9.755915089063397,0.006448887529639221
-9.605710335624881,0.007618966230093765
-9.455505582186364,0.008590718596660574
-9.305300828747846,0.009272852397863695
-9.15509607530933,0.009648497235533715
-9.004891321870813,0.009754767136572409
-8.854686568432296,0.009650129012721852
-8.704481814993779,0.00939055389619526
-8.554277061555261,0.009023403514009628
-8.404072308116746,0.008596824557554667
-8.253867554678228,0.0081761931591993
-8.103662801239711,0.007855779236351005
-7.9534580478011945,0.007754178294025668
-7.803253294362677,0.007989750409835036
-7.65304854092416,0.008644840234609626
-7.502843787485643,0.009735127872089263
-7.352639034047126,0.01119684397016537
-7.2024342806086095,0.012895018044106369
-7.052229527170092,0.014649753982851028
-6.902024773731576,0.016275913424400795
-6.751820020293058,0.017628393922018766
-6.601615266854541,0.01863883681112168
-6.451410513416024,0.01932745177640618
-6.301205759977508,0.01978251809983926
-6.151001006538991,0.02011680697298244
-6.000796253100473,0.020423666581534067
-5.850591499661956,0.020756034885757224
-5.70038674622344,0.02113699529885994
-5.550181992784923,0.021588255711439505
-5.399977239346406,0.02214861795187169
-5.249772485907888,0.022862062842348378
-5.099567732469371,0.02374258723114584
-4.949362979030855,0.024748353024418017
-4.799158225592338,0.02579574970508969
-4.648953472153821,0.026812022011662072
-4.498748718715303,0.02779044552654928
-4.348543965276788,0.02880774933759515
-4.19833921183827,0.029994706311749553
-4.048134458399753,0.031487223419419196
-3.8979297049612356,0.03339122254908428
-3.7477249515227182,0.03576699697420339
-3.5975201980842026,0.03861118548461302
-3.4473154446456853,0.04182107494808868
-3.297110691207168,0.045162551787155086
-3.1469059377686506,0.04828913880730834
-2.996701184330135,0.05083960697761374
-2.8464964308916176,0.052583722887630115
-2.6962916774531003,0.053537912360822774
-2.546086924014583,0.053979535142546255
-2.3958821705760656,0.05434848171864037
-2.24567741713755,0.05509038474466935
-2.0954726636990326,0.05651759377662778
-1.9452679102605153,0.058735543328208566
-1.795063156821998,0.061639025975837924
-1.6448584033834805,0.06496177133192871
-1.494653649944965,0.06836513164297225
-1.3444488965064476,0.07155124643898358
-1.1942441430679303,0.0743674434874201
-1.044039389629413,0.07685168238410009
-0.8938346361908973,0.07918743377960684
-0.74362988275238,0.08159243586459394
-0.5934251293138626,0.08421381220062202
-0.44322037587534524,0.08709177493890617
-0.2930156224368279,0.09018940940526507
-0.1428108689983123,0.09342968748989468
0.007393884440205056,0.0966910708316859
0.15759863787872241,0.09977801234864724
0.30780339131723977,0.10242933196405421
0.45800814475575535,0.10440027778245903
0.6082128981942727,0.10557788931101691
0.7584176516327901,0.10604381544535019
0.9086224050713074,0.1060318702237795
1.0588271585098248,0.10580609212662004
1.2090319119483404,0.10553646044085273
1.3592366653868595,0.10523881428751965
1.509441418825375,0.1047977039388281
1.6596461722638907,0.1040482453155329
1.8098509257024098,0.10287420411523926
1.9600556791409254,0.10127991523313079
2.1102604325794445,0.0994053675911019
2.26046518601796,0.09747448007394402
2.4106699394564757,0.09569599011370278
2.560874692894995,0.09416793457617784
2.7110794463335104,0.09284930851132363
2.861284199772026,0.09162991880887222
3.011488953210545,0.09045576047792181
3.1616937066490607,0.08940822568633808
3.31189846008758,0.08865700143555195
3.4621032135260954,0.08830775472068352
3.612307966964611,0.08826134405421436
3.76251272040313,0.08820081362464356
3.9127174738416457,0.08772344847179807
4.062922227280165,0.08652569117947848
4.21312698071868,0.08451941525833179
4.363331734157196,0.08182213939351221
4.513536487595715,0.07865797084630619
4.663741241034231,0.07525433489729091
4.81394599447275,0.07179392539156222
4.964150747911265,0.06841638494825031
5.114355501349781,0.06522280600802954
5.2645602547883,0.0622535205105275
5.414765008226816,0.059461096053545846
5.564969761665335,0.056725667346515095
5.71517451510385,0.05392623007987688
5.865379268542366,0.05102201626992774
6.015584021980885,0.048077445040686
6.165788775419401,0.04520914610140291
6.315993528857916,0.042502446889069324
6.4661982822964355,0.039970133986060384
6.616403035734951,0.03758387966773419
6.76660778917347,0.03533990024070572
6.916812542611986,0.0332903049036531
7.067017296050501,0.03150708901604448
7.2172220494890205,0.030011911225103452
7.367426802927536,0.028738843880863372
7.517631556366055,0.027567551462257707
7.667836309804571,0.026399735752375933
7.818041063243086,0.025213131950314164
7.9682458166816055,0.024049385986633424
8.118450570120121,0.022952110082370577
8.26865532355864,0.021913877476689995
8.418860076997156,0.020879803697181086
8.569064830435671,0.01980387289813981
8.71926958387419,0.01870881367621067
8.869474337312706,0.017697797662021276
9.019679090751222,0.016903714696727336
9.16988384418974,0.016405858677789653
9.320088597628256,0.01616392095476163
9.470293351066776,0.016008844513220568
9.620498104505291,0.015700778597018444
9.770702857943807,0.015030282772554865
9.920907611382326,0.01391384527210062
10.071112364820841,0.012433460572489513
10.22131711825936,0.010798538649934505
10.371521871697876,0.009252055767217859
10.521726625136392,0.007972749093535464
10.67193137857491,0.007021998330539822
10.822136132013426,0.006353212818731701
10.972340885451946,0.005865616794017899
11.122545638890461,0.005464808854598915
11.272750392328977,0.005097609168895915
11.422955145767496,0.0047513960288635216
11.573159899206011,0.004431632861344272
11.72336465264453,0.004140500250980239
11.873569406083046,0.003871346019530401
12.023774159521562,0.0036174899563173246
12.17397891296008,0.0033826721537949206
12.324183666398596,0.0031810206417534617
12.474388419837112,0.003024687377460982
12.624593173275631,0.0029086541119074058
12.774797926714147,0.00280544284422116
12.925002680152666,0.0026748772418431557
13.075207433591181,0.00248239060499955
13.225412187029697,0.0022139268192480827
13.375616940468216,0.001879896457667683
13.525821693906732,0.0015091044238213917
13.67602644734525,0.001138242186036338
13.826231200783766,0.0008017199488676331
13.976435954222282,0.0005240847023791043
14.126640707660801,0.0003160723259472936
14.276845461099317,0.00017492088453027315
14.427050214537836,8.842545357127423e-05
14.577254967976351,4.067955594901022e-05
14.727459721414867,1.6981161830652844e-05
14.877664474853386,6.417607089850101e-06


==> figures/mistral_rm_3_kde.csv <==
x,y
-14.191309443195191,5.13121520451239e-06
-14.041668976584605,1.2864026419021062e-05
-13.89202850997402,2.936177839216813e-05
-13.742388043363434,6.111785517419896e-05
-13.592747576752847,0.0001162621191652411
-13.443107110142261,0.00020262049571451797
-13.293466643531676,0.0003244707766101049
-13.14382617692109,0.000478995009116428
-12.994185710310504,0.0006540754127495971
-12.844545243699919,0.0008288501556090126
-12.694904777089333,0.0009773527960739905
-12.545264310478746,0.0010743094503516005
-12.39562384386816,0.0011014619844998746
-12.245983377257575,0.0010526833802808134
-12.096342910646989,0.0009363324199489772
-11.946702444036402,0.0007737909055337089
-11.797061977425816,0.0005943146016154529
-11.647421510815231,0.0004280387420608379
-11.497781044204645,0.00030005395815037495
-11.348140577594059,0.00022772666705007477
-11.198500110983474,0.0002211008921004849
-11.048859644372888,0.00028409003483413593
-10.899219177762301,0.00041415521372919036
-10.749578711151717,0.0006004720334617516
-10.59993824454113,0.0008232384012325982
-10.450297777930544,0.0010571377295557547
-10.300657311319958,0.0012792158379145255
-10.151016844709371,0.001477693646882499
-10.001376378098787,0.0016568585407356507
-9.8517359114882,0.0018353775590071088
-9.702095444877614,0.002039086113670309
-9.55245497826703,0.0022916438067733438
-9.402814511656443,0.0026066651676147023
-9.253174045045856,0.002984079265515927
-9.103533578435272,0.003411973169182201
-8.953893111824685,0.003872552202956886
-8.804252645214099,0.00434801988649602
-8.654612178603514,0.0048220253750773795
-8.504971711992926,0.005276436821268295
-8.355331245382342,0.005688704864918997
-8.205690778771755,0.006036328568357126
-8.056050312161169,0.0063091211688122975
-7.906409845550584,0.006521053476083531
-7.756769378939998,0.006709882004947882
-7.607128912329412,0.006919962781023673
-7.457488445718826,0.007177448916432562
-7.3078479791082405,0.007475448579733343
-7.158207512497654,0.00778054778180766
-7.008567045887069,0.008055383944835535
-6.858926579276483,0.00827964638918033
-6.709286112665897,0.008455375426624208
-6.559645646055311,0.008597670670087437
-6.410005179444725,0.008723702921512559
-6.260364712834139,0.008850911762672588
-6.110724246223553,0.00900367015935535
-5.9610837796129665,0.009218816533698479
-5.811443313002382,0.009541414209819733
-5.6618028463917955,0.01001000860130908
-5.512162379781209,0.010638708896941589
-5.3625219131706245,0.011407397433677312
-5.212881446560038,0.012269428702118508
-5.063240979949452,0.013177037193091726
-4.913600513338865,0.014110799874445256
-4.763960046728281,0.01509085231728111
-4.614319580117694,0.016155686654685083
-4.464679113507108,0.017318574330295048
-4.315038646896523,0.018533752704042714
-4.165398180285937,0.01970310164016642
-4.015757713675351,0.02072624961613299
-3.8661172470647642,0.021563710177793488
-3.7164767804541796,0.02227015744565986
-3.5668363138435932,0.02297276204969911
-3.417195847233007,0.023804496976592645
-3.2675553806224222,0.02483100080230753
-3.117914914011836,0.02601427007907074
-2.9682744474012495,0.02723491682351593
-2.818633980790663,0.028360817519444432
-2.6689935141800785,0.02932469742026493
-2.519353047569492,0.030170132696144863
-2.3697125809589057,0.031042531317907875
-2.2200721143483193,0.03212720269351995
-2.0704316477377347,0.033560665412573853
-1.9207911811271483,0.035357192163930046
-1.771150714516562,0.037391469207083056
-1.6215102479059773,0.03945297873909088
-1.471869781295391,0.04134654069217462
-1.3222293146848045,0.04298306317068503
-1.1725888480742181,0.04440983195036115
-1.0229483814636335,0.04576883931327626
-0.8733079148530472,0.047215477646485135
-0.7236674482424608,0.048847300867686
-0.5740269816318762,0.05067609745132104
-0.42438651502128977,0.0526445634164773
-0.2747460484107034,0.0546661937623659
-0.125105581800117,0.05666452416914618
0.024534884810467616,0.05859810322934611
0.174175351421054,0.06046706184955914
0.3238158180316404,0.062301311886621934
0.473456284642225,0.06413498875571218
0.6230967512528114,0.06597991270085152
0.7727372178633978,0.06781460140377464
0.9223776844739842,0.06959571347782467
1.0720181510845688,0.0712815658261996
1.2216586176951552,0.07284996560949453
1.3712990843057415,0.074302593516112
1.5209395509163262,0.07566273888422882
1.6705800175269125,0.07697516810942179
1.8202204841374972,0.0783061522337248
1.9698609507480853,0.07973375937694706
2.11950141735867,0.08132449565805032
2.269141883969258,0.08310608563718379
2.4187823505798427,0.085052471051889
2.5684228171904273,0.08708922543537316
2.7180632838010155,0.08911424246511433
2.8677037504116,0.09102339536332411
3.0173442170221847,0.09273567534567209
3.166984683632773,0.09421470701660979
3.3166251502433575,0.09547539220512591
3.466265616853942,0.0965584990277639
3.6159060834645302,0.0974730008294282
3.765546550075115,0.09814186592030963
3.9151870166856995,0.09840497825779339
4.064827483296288,0.09810089330018891
4.214467949906872,0.09718376719162458
4.36410841651746,0.0957915017268027
4.513748883128045,0.09420869345557716
4.66338934973863,0.09274421689502046
4.813029816349218,0.09160406034852608
4.962670282959802,0.09083705108487024
5.112310749570387,0.09037238142331433
5.261951216180975,0.09010326213638979
5.41159168279156,0.0899473208388665
5.561232149402144,0.08984316963178407
5.7108726160127325,0.08969863680653883
5.860513082623317,0.08934702861858876
6.010153549233905,0.08856252053789956
6.15979401584449,0.08713880007449895
6.3094344824550745,0.08498508717313125
6.459074949065663,0.0821808769961291
6.608715415676247,0.07896039907746005
6.758355882286832,0.07563896016359666
6.90799634889742,0.07251474118553282
7.057636815508005,0.06977934465165266
7.207277282118589,0.06746589998096905
7.3569177487291775,0.06546008924361993
7.506558215339762,0.06358194051525029
7.656198681950347,0.061706308210042866
7.805839148560935,0.05985149377342172
7.9554796151715195,0.058169756372409884
8.105120081782108,0.056834207551854164
8.254760548392692,0.0558944509959927
8.404401015003277,0.05520375287983627
8.554041481613865,0.054472585937579004
8.70368194822445,0.05341232137920346
8.853322414835034,0.05187146484462064
9.002962881445622,0.049881108519229604
9.152603348056207,0.04759710159257395
9.302243814666792,0.045193026873010515
9.45188428127738,0.04277487617418531
9.601524747887964,0.04035750001797659
9.751165214498553,0.03789825024803403
9.900805681109137,0.03535442048905656
10.050446147719722,0.032726895763713446
10.20008661433031,0.030067617956658976
10.349727080940895,0.02745325446033565
10.49936754755148,0.024948624696886842
10.649008014162067,0.022587208756828833
10.798648480772652,0.02037915616559108
10.948288947383237,0.018333748162059415
11.097929413993825,0.01647376292594414
11.24756988060441,0.014830469244041104
11.397210347214994,0.013426873168018306
11.546850813825582,0.012265074417351139
11.696491280436167,0.01132613002423295
11.846131747046755,0.010578162877586663
11.99577221365734,0.009983326980874492
12.145412680267924,0.009499208104466104
12.295053146878512,0.009077829419210228
12.444693613489097,0.008667673845014452
12.594334080099681,0.008220287702967089
12.74397454671027,0.007698557437670255
12.893615013320854,0.00708323858563378
13.043255479931439,0.006376707201263118
13.192895946542027,0.005603984157804895
13.342536413152612,0.004809480297196247
13.492176879763196,0.004046944393100717
13.641817346373784,0.003363266951816834
13.791457812984369,0.0027826295932084064
13.941098279594957,0.002300190229058027
14.090738746205542,0.0018899784698270345
14.240379212816126,0.0015224786828989423
14.390019679426715,0.0011809054761217424
14.5396601460373,0.0008668221659520019
14.689300612647884,0.0005938573072414874
14.838941079258472,0.00037597508117488346
14.988581545869057,0.00021849934683479324
15.138222012479641,0.00011604967240127715
15.28786247909023,5.616831156660402e-05
15.437502945700814,2.472678652068481e-05
15.587143412311402,9.888185855748464e-06

